Modeling moving boundary value problems in electrochemical machining

This work presents a new approach to efficiently model the cathode in the moving boundary value problem of electrochemical machining. Until recently, the process simulation with finite elements had the drawback of remeshing required by the changing surface geometries. This disadvantage was overcome by a novel model formulation for the anodic dissolution that utilizes effective material parameters as well as the dissolution level as an internal variable and, thereby, does not require remeshing. Now, we extend this concept to model arbitrarily shaped and moving cathodes. Two methodologies are investigated to describe the time varying position of the cathode. In the first approach, we change the electric conductivity of elements within the cathode and, in a second approach, we apply Dirichlet boundary conditions on the nodes of corresponding elements. For both methods, elements on the cathode's surface are treated with effective material parameters. This procedure allows for the efficient simulation of industrially relevant, complex geometries without mesh adaptation. The model's performance is validated by means of analytical, numerical and experimental results from the literature. The short computation times make the approach interesting for industrial applications.

==> 02_Figures/02_Pgf/01_Ex1/01_Structured_Meshes/02_Ansatz_DirBC/Vdis_dt.txt <==
                        dt   01_ed_10_flg_hom_0_UECM   02_ed_10_flg_hom_0_U2EC   03_ed_10_flg_hom_1_UECM   04_ed_10_flg_hom_1_U2EC   05_ed_20_flg_hom_0_UECM   06_ed_20_flg_hom_0_U2EC   07_ed_20_flg_hom_1_UECM   08_ed_20_flg_hom_1_U2EC   09_ed_40_flg_hom_0_UECM   10_ed_40_flg_hom_0_U2EC   11_ed_40_flg_hom_1_UECM   12_ed_40_flg_hom_1_U2EC   13_ed_80_flg_hom_0_UECM   14_ed_80_flg_hom_0_U2EC   15_ed_80_flg_hom_1_UECM   16_ed_80_flg_hom_1_U2EC
                      1e-0                6.7467e-11                6.9965e-11                     6e-11                     6e-11                     6e-11                   6.5e-11                     6e-11                     6e-11                5.6281e-11                  6.25e-11                5.4998e-11                     6e-11                   5.5e-11                 6.125e-11                 2.625e-11                     6e-11
                      1e-1                6.8987e-11                6.9166e-11                5.9927e-11                5.9985e-11                6.4099e-11                6.4441e-11                5.9914e-11                5.9985e-11                6.1215e-11                6.2139e-11                5.9907e-11                5.9985e-11                5.9996e-11                6.1039e-11                 5.875e-11                5.9985e-11
                      1e-2                6.9187e-11                6.9207e-11                5.9993e-11                5.9998e-11                 6.446e-11                6.4488e-11                5.9991e-11                5.9998e-11                6.2109e-11                6.2163e-11                5.9991e-11                5.9998e-11                6.0955e-11                6.1065e-11                 5.999e-11                5.9998e-11
                      1e-3                6.9208e-11                 6.921e-11                5.9999e-11                     6e-11                6.4488e-11                6.4491e-11                5.9999e-11                     6e-11                 6.216e-11                6.2167e-11                5.9999e-11                     6e-11                6.1056e-11                6.1069e-11                5.9999e-11                     6e-11


==> 02_Figures/02_Pgf/01_Ex1/01_Structured_Meshes/runtime_ed.txt <==
                           ed   01_01_Ansatz_kEinf_dt_1e-0   02_01_Ansatz_kEinf_dt_1e-1   03_01_Ansatz_kEinf_dt_1e-2   04_01_Ansatz_kEinf_dt_1e-3   05_02_Ansatz_DirBC_dt_1e-0   06_02_Ansatz_DirBC_dt_1e-1   07_02_Ansatz_DirBC_dt_1e-2   08_02_Ansatz_DirBC_dt_1e-3
                           10                         2.33                        15.11                       143.33                      1421.91                         2.35                        15.05                       140.04                      1388.82
                           20                          9.4                        61.11                        577.9                      5788.89                         9.32                        59.91                       561.59                      5620.26
                           40                        41.01                       284.07                      2666.19                     26516.56                        40.46                       275.01                      2574.89                     25434.76
                           80                       221.69                      1643.42                     15672.51                    154447.55                       194.18                      1375.84                     13216.13                     125686.9


==> 02_Figures/02_Pgf/01_Ex1/02_Distorted_Meshes/Vdis_dt.txt <==
                            dt   001_mesh_vd1_flg_hom_0_UECM   002_mesh_vd1_flg_hom_0_U2EC   003_mesh_vd1_flg_hom_1_UECM   004_mesh_vd1_flg_hom_1_U2EC   005_mesh_vd2_flg_hom_0_UECM   006_mesh_vd2_flg_hom_0_U2EC   007_mesh_vd2_flg_hom_1_UECM   008_mesh_vd2_flg_hom_1_U2EC   009_mesh_vd3_flg_hom_0_UECM   010_mesh_vd3_flg_hom_0_U2EC   011_mesh_vd3_flg_hom_1_UECM   012_mesh_vd3_flg_hom_1_U2EC   013_mesh_hd1_flg_hom_0_UECM   014_mesh_hd1_flg_hom_0_U2EC   015_mesh_hd1_flg_hom_1_UECM   016_mesh_hd1_flg_hom_1_U2EC   017_mesh_hd2_flg_hom_0_UECM   018_mesh_hd2_flg_hom_0_U2EC   019_mesh_hd2_flg_hom_1_UECM   020_mesh_hd2_flg_hom_1_U2EC   021_mesh_hd3_flg_hom_0_UECM   022_mesh_hd3_flg_hom_0_U2EC   023_mesh_hd3_flg_hom_1_UECM   024_mesh_hd3_flg_hom_1_U2EC   025_mesh_hd4_flg_hom_0_UECM   026_mesh_hd4_flg_hom_0_U2EC   027_mesh_hd4_flg_hom_1_UECM   028_mesh_hd4_flg_hom_1_U2EC   029_mesh_hd5_flg_hom_0_UECM   030_mesh_hd5_flg_hom_0_U2EC   031_mesh_hd5_flg_hom_1_UECM   032_mesh_hd5_flg_hom_1_U2EC   033_mesh_hd6_flg_hom_0_UECM   034_mesh_hd6_flg_hom_0_U2EC   035_mesh_hd6_flg_hom_1_UECM   036_mesh_hd6_flg_hom_1_U2EC
                          1e-0                    6.2397e-11                    6.6672e-11                    5.3245e-11                    5.4764e-11                    5.4816e-11                    6.2345e-11                    5.2945e-11                    5.5525e-11                    5.2878e-11                    6.0234e-11                    5.2025e-11                    5.7359e-11                    6.5878e-11                    7.0958e-11                    5.5802e-11                    5.7236e-11                    6.4266e-11                    6.9999e-11                    5.6734e-11                    5.6798e-11                    5.5936e-11                    6.2778e-11                    5.4555e-11                    5.9228e-11                    5.5195e-11                    6.3225e-11                    5.2393e-11                    5.4083e-11                    5.0793e-11                    6.0035e-11                    4.9895e-11                    5.6456e-11                    5.0589e-11                    6.0343e-11                    4.9824e-11                    5.7641e-11
                          1e-1                    6.7066e-11                    6.8203e-11                    5.5835e-11                    5.6125e-11                     6.267e-11                    6.4095e-11                    5.6447e-11                    5.6993e-11                    6.1003e-11                    6.2616e-11                    5.8904e-11                    5.9589e-11                    7.1326e-11                    7.2312e-11                    5.6202e-11                    5.6377e-11                    7.0253e-11                    7.1643e-11                     5.674e-11                    5.6831e-11                    6.2721e-11                     6.416e-11                    5.8715e-11                    5.8965e-11                    6.3033e-11                    6.4701e-11                    5.4096e-11                    5.4495e-11                    6.1249e-11                    6.3105e-11                    5.7064e-11                    5.7801e-11                    6.0817e-11                    6.2493e-11                    5.8645e-11                    5.9319e-11
                          1e-2                    6.7979e-11                    6.8109e-11                    5.6066e-11                      5.61e-11                    6.3769e-11                    6.3957e-11                    5.6869e-11                    5.6925e-11                    6.2503e-11                    6.2757e-11                    5.9488e-11                    5.9554e-11                    7.2154e-11                    7.2247e-11                     5.632e-11                     5.633e-11                    7.1335e-11                    7.1471e-11                    5.6787e-11                    5.6796e-11                    6.3919e-11                    6.4139e-11                    5.8903e-11                    5.8929e-11                    6.4322e-11                    6.4556e-11                    5.4353e-11                    5.4408e-11                    6.2822e-11                    6.3086e-11                    5.7636e-11                    5.7706e-11                     6.228e-11                     6.257e-11                    5.9223e-11                    5.9291e-11
                          1e-3                    6.8068e-11                    6.8077e-11                    5.6091e-11                    5.6094e-11                      6.39e-11                    6.3915e-11                    5.6908e-11                    5.6914e-11                    6.2706e-11                    6.2727e-11                    5.9533e-11                     5.954e-11                    7.2223e-11                    7.2229e-11                    5.6331e-11                    5.6332e-11                     7.143e-11                     7.144e-11                    5.6792e-11                    5.6794e-11                    6.4076e-11                    6.4095e-11                    5.8914e-11                    5.8917e-11                    6.4506e-11                    6.4528e-11                    5.4389e-11                    5.4395e-11                    6.3018e-11                    6.3046e-11                    5.7678e-11                    5.7686e-11                    6.2501e-11                    6.2531e-11                    5.9265e-11                    5.9272e-11


==> 02_Figures/02_Pgf/02_Ex2/02_runtime/runtime_ed.txt <==
                                    ed   01_01_Ansatz_kEinf_lx_2_dt_34483e-4   02_01_Ansatz_kEinf_lx_2_dt_34483e-5   03_01_Ansatz_kEinf_lx_2_dt_34483e-6   04_01_Ansatz_kEinf_lx_3_dt_34483e-4   05_01_Ansatz_kEinf_lx_3_dt_34483e-5   06_01_Ansatz_kEinf_lx_3_dt_34483e-6   07_01_Ansatz_kEinf_lx_4_dt_34483e-4   08_01_Ansatz_kEinf_lx_4_dt_34483e-5   09_01_Ansatz_kEinf_lx_4_dt_34483e-6   10_02_Ansatz_DirBC_lx_2_dt_34483e-4   11_02_Ansatz_DirBC_lx_2_dt_34483e-5   12_02_Ansatz_DirBC_lx_2_dt_34483e-6   13_02_Ansatz_DirBC_lx_3_dt_34483e-4   14_02_Ansatz_DirBC_lx_3_dt_34483e-5   15_02_Ansatz_DirBC_lx_3_dt_34483e-6   16_02_Ansatz_DirBC_lx_4_dt_34483e-4   17_02_Ansatz_DirBC_lx_4_dt_34483e-5   18_02_Ansatz_DirBC_lx_4_dt_34483e-6
                                    05                                   3.0                                  17.5                                165.01                                  4.55                                 26.78                                252.19                                  6.07                                 37.25                                344.42                                   3.0                                 17.36                                 160.0                                  4.54                                  26.5                                244.97                                  6.07                                 36.43                                 332.8
                                    10                                 12.32                                  73.6                                691.22                                 20.45                                129.35                               1250.39                                 28.39                                 182.5                               1815.28                                 12.15                                 70.62                                665.73                                 19.38                                114.12                               1074.06                                 27.03                                165.72                               1545.87
                                    20                                   0.0                                380.67                               3791.71                                   0.0                               1072.28                              11356.31                                   0.0                               1627.57                              15649.07                                 51.71                                299.14                               2806.26                                104.49                                722.33                               6855.05                                153.86                               1077.77                              10600.39
                                    40                                   0.0                                3293.4                              28603.96                                   0.0                              13406.63                              96087.31                                   0.0                              18513.34                             131624.58                                248.61                               1558.34                              14286.56                                811.53                               7076.81                              53887.43                                999.63                               8383.97                              61860.69

